Situated Conditional Reasoning

Conditionals are useful for modelling, but are not always sufficiently expressive for capturing information accurately. In this paper we make the case for a form of conditional that is situation-based. These conditionals are more expressive than classical conditionals, are general enough to be used in several application domains, and are able to distinguish, for example, between expectations and counterfactuals. Formally, they are shown to generalise the conditional setting in the style of Kraus, Lehmann, and Magidor. We show that situation-based conditionals can be described in terms of a set of rationality postulates. We then propose an intuitive semantics for these conditionals, and present a representation result which shows that our semantic construction corresponds exactly to the description in terms of postulates. With the semantics in place, we proceed to define a form of entailment for situated conditional knowledge bases, which we refer to as minimal closure. It is reminiscent of and, indeed, inspired by, the version of entailment for propositional conditional knowledge bases known as rational closure. Finally, we proceed to show that it is possible to reduce the computation of minimal closure to a series of propositional entailment and satisfiability checks. While this is also the case for rational closure, it is somewhat surprising that the result carries over to minimal closure.

==> 2ndResponseLetter/FinalReviews.txt <==
REVIEWERS' COMMENTS:

Thanks for your revisions. Please take into account the final comments by the reviewers when preparing the camera-ready version.

========

Reviewer #1: This submission is a revised version of a submission I reviewed before. My previous assessment was to accept the paper with minor changes and I had two main issues with the paper.

The first issue was that the presented algorithm in Sec. 5 does not add much to the discussion, due to its simplicity. The authors decided to keep the algorithm, in particular due to comments from other reviewers. I still do not see the need in keeping the algorithm, but this does not influence my final assessment significantly.

The second issue was the wrong analysis of the computational complexity. The authors corrected this in the revised version. However, the revised version only shows membership to \Delta^P_2 and leaves the hardness as an open problem. This is a bit sad, since the hardness part is usually the more interesting one. Leaving this part out diminishes the significance of the paper a bit.

The authors also addressed most of my minor points adequately. I had one further comment regarding the restricted formalism of two ranked interpretations and why not a more general framework has been investigated. Some comments on that aspect had been added to paper. It would still be interesting to have an *elegant* framework dealing with arbitrary nested distinctions of plausibility and implausibility. However, for the current paper this is fine by me.

In my first review, I already stated that this paper is of excellent technical quality and adequate for AIJ. Although there still is room for improvement and added significance, I think it can safely be accepted for publication.


Reviewer #2: My main objection about the article was that the considered problem and the
proposed solution are relatively simple. This has been addressed mainly by
further explaining the significativity of the topic of counterfactual reasoning
in general, not in the specific case this article analyzes. But this is not
what I objected. The objection was that a simple solution to a simple problem
is better suited to a more specialized journal, not one with a large audience.
This point was not addressed at all. I therefore still recommend rejection.

The authors have addressed most of my minor comments. Sometimes the changes are
not satisfactory, but this would not be a problem by itself. Here are the
points that still need to be elaborated.

## Page 1

>>> "In this paper we make the case for a form of conditional that is
>>> situation-based." without telling what a situation is, this means more or
>>> less nothing; classical conditionals are based on the (current) situation,
>>> for example

this part is still unclear as it is written

--------------------------
DONE 
--------------------------

## Page 4

>>> "With v ||- a we denote the fact that v satisfies a.": presumably, v is a
>>> world and alpha a formula? Also, why using this strange symbol instead of
>>> the standard "|="?

still missing "where v is a word and alpha is a formula"

--------------------------
DONE
However, I would leave it as it was, and reply:

"In the previous paragraph we have specified that v is used to indicate worlds and \alpha to indicate formulas, hence we do not think that further explanation is needed."
--------------------------

## Page 6

>>> Theorem 2.1: "... for every pair of formulae alpha and beta"

I suggested to clarify the statement of the theorem by specifying that alpha
and beta are two formulae. This has not been changed, and no explanation why is
given.

--------------------------
FIXED
--------------------------

## Page 10

>>> before formally defining the semantics of situated conditional, I would
>>> say how the example is formalized in it; a good place would be before "To
>>> provide a suitable semantics for SCs, we define a refined version"; just
>>> stating that gamma is '-d', and that the aim is to prove for example that
>>> the given conditionals imply that dodos are bird but not penguins would be
>>> enough; that this is the case is then proved after formally defining the
>>> semantics; what I'm saying is that clarifying the aim would help a lot
>>> understanding the following definitions

I do not see what has been changed.

--------------------------
I don't understand exactly what the guy is asking.
What does it mean "stating that gamma is '-d', and that the aim is to prove for example that the given conditionals imply that dodos are bird but not penguins would be enough;"?


Anyway, I suppose we can move the beginning of example 3.2 here. But I think this guy's very specific requests are quite out of line.
--------------------------

## Page 12

>>> how does the definition of situated conditionals allow for two different
>>> impossible situations? for example, dodos and triceratops?

The authors provided an example with extinct animals (dodos) and never-existing
animals (unicorn). It is about two different level of impossibilities: while an
hidden colony of still-living dodos may eventually be discovered somewhere,
unicorns do not exist. One is considered impossible, the other is "still more
impossible". My question is about two impossible scenarios independent on each
other: dodos are still found alive, another animal believed to be exinct is
found alive.

-----------------------------------
If I understand correctly what the reviewer asks, that is not a problem in our framework. If a colony of dodos is discovered, we simply contract from our KB $d \twiddle \bot$ and dodos are treated as possibly existing creatures, and that would not affect the counterfactual reasoning about other stuff, like triceratops.

Should we add something in the paper about this?
-----------------------------------

## Page 13

>>> The example of Mauritius not having been colonized may create a bit of a
>>> problem here, so the example with the situation mc may need to be expanded.
>>> I believe that "reasoning coherently" in this case means: in lack of other
>>> information, that dodos fly or not is independent on mc, but one may also
>>> accept the case where it does: this is logically possible, but not of
>>> course in this particular examples about dodos.

The explanation after Example 1.1 does not seem to answer to this comment.

-----------------------------------
FIXED(?) I have added a footnote on p.3.
I am not sure of what the reviewer means. I think the problem is that we have not specified that the extinction of dodos is considered a consequence of the colonisation of Mauritius. We have not specified that, the reviewer does not know that, and so does not understand the example... Do you have the same impression?
-----------------------------------

## Page 39

>>> Various citations use doi's like
>>> doi:https://doi.org/10.1016/0004-3702(94)90096-5, but the actual doi is
>>> only the last part, 10.1016/0004-3702(94)90096-5.

Citations [16] and [17] still need to be fixed.

-----------------------------------
FIXED 
-----------------------------------

## Page 43

>>> Citations [38] and [43] have initials of nouns capitalized in their title,
>>> instead of only the first.

Article [43], now article [50], is still spelled with capitals.

-----------------------------------
FIXED. That, and actually many more references. 
-----------------------------------

Reviewer #3: The authors revised the original version of the paper very carefully, in particular, they now made the importance of considering counterfactuals as opposed to normal defeasible conditionals much more explicit and intelligible.
So in principle, I'm now happy with all changes/extensions of the revised version and recommend its acceptance after some tiny typos have been fixed (I'm referring to the revised version):

p.2, l.56: in a non-trivial way*

--------------------------
FIXED
--------------------------

Please check throughout the paper: a*n* SCKB

--------------------------
FIXED
--------------------------

As a further detail, please observe in the tables like in Fig.1, that \overline{b}\overline{f} should have a small spacing between them, as otherwise, it appears as \overline{bf}.

--------------------------
FIXED (I have fixed it with a minimal horizontal spacing between the letters. But I am confident Ivan can find a more elegant solution :D)
--------------------------

==> ToDo.txt <==

Check: https://mitpress.mit.edu/books/conditionals-context
